Rate Splitting Multiple Access-Enabled Adaptive Panoramic Video Semantic Transmission

In this paper, we propose an adaptive panoramic video semantic transmission (APVST) framework enabled by rate splitting multiple access (RSMA). The APVST framework consists of a semantic transmitter and receiver, utilizing a deep joint source-channel coding structure to adaptively extract and encode semantic features from panoramic frames. To achieve higher spectral efficiency and conserve bandwidth, APVST employs an entropy model and a dimension-adaptive module to control the transmission rate. Additionally, we take weighted-to-spherically-uniform peak signal-to-noise ratio (WS-PSNR) and weighted-to-spherically-uniform structural similarity (WS-SSIM) as distortion evaluation metrics for panoramic videos and design a weighted self-attention module for APVST. This module integrates weights and feature maps to enhance the quality of the immersive experience. Considering the overlap in the field of view when users watch panoramic videos, we further utilize RSMA to split the required panoramic video semantic streams into common and private messages for transmission. We propose an RSMA-enabled semantic stream transmission scheme and formulate a joint problem of latency and immersive experience quality by optimizing the allocation ratios of power, common rate, and channel bandwidth, aiming to maximize the quality of service (QoS) scores for users. To address the above problem, we propose a deep reinforcement learning algorithm based on proximal policy optimization (PPO) with high efficiency to handle dynamically changing environments. Simulation results demonstrate that our proposed APVST framework saves up to 20% and 50% of channel bandwidth compared to other semantic and traditional video transmission schemes, respectively. Moreover, our study confirms the efficiency of RSMA in panoramic video transmission, achieving performance gains of 13% and 20% compared to NOMA and OFDMA.

==> recon_image/psnr_fov.txt <==
mask系数为：1 	 当前观看区域的psnr为36.87718963623047
mask系数为：-5 	 当前观看区域的psnr为32.58042907714844
mask系数为：-6 	 当前观看区域的psnr为29.81330680847168
mask系数为：-7 	 当前观看区域的psnr为26.479045867919922
mask系数为：-8 	 当前观看区域的psnr为23.260387420654297
mask系数为：-9 	 当前观看区域的psnr为21.140844345092773
mask系数为：-10 	 当前观看区域的psnr为19.466163635253906
mask系数为：-11 	 当前观看区域的psnr为18.21616554260254
mask系数为：-12 	 当前观看区域的psnr为17.280776977539062
mask系数为：-13 	 当前观看区域的psnr为16.519853591918945
mask系数为：-14 	 当前观看区域的psnr为15.868034362792969
mask系数为：-15 	 当前观看区域的psnr为15.137892723083496
mask系数为：-16 	 当前观看区域的psnr为14.434642791748047
mask系数为：-17 	 当前观看区域的psnr为13.835429191589355
mask系数为：-18 	 当前观看区域的psnr为13.165387153625488
mask系数为：-19 	 当前观看区域的psnr为12.588257789611816
mask系数为：-20 	 当前观看区域的psnr为12.009523391723633

